Finger-to-Chest Style Transfer-assisted Deep Learning Method For Photoplethysmogram Waveform Restoration with Timing Preservation

Wearable measurements, such as those obtained by photoplethysmogram (PPG) sensors are highly susceptible to motion artifacts and noise, affecting cardiovascular measures. Chest-acquired PPG signals are especially vulnerable, with signal degradation primarily resulting from lower perfusion, breathing-induced motion, and mechanical interference from chest movements. Traditional restoration methods often degrade the signal, and supervised deep learning (DL) struggles with random and systematic distortions, requiring very large datasets for successful training. To efficiently restore chest PPG waveform, we propose a style transfer-assisted cycle-consistent generative adversarial network, called starGAN, whose performance is evaluated on a three-channel PPG signal (red, green,and infrared) acquired by a chest-worn multi-modal sensor, called Soundi. Two identical devices are adopted, one sensor to collect the PPG signal on the chest, considered to feature low quality and undergoing restoration, and another sensor to obtain a high-quality PPG signal measured on the finger, considered the reference signal. Extensive validation over some 8,000 5-second chunks collected from 40 subjects showed about 90% correlation of the restored chest PPG with the reference finger PPG, with a 30% improvement over raw chest PPG. Likewise, the signal-to-noise ratio improved on average of about 125%, over the three channels. The agreement with heart-rate computed from concurrent ECG was extremely high, overcoming 84% on average. These results demonstrate effective signal restoration, comparable with findings in recent literature papers. Significance: PPG signals collected from wearable devices are highly susceptible to artifacts, making innovative AI-based techniques fundamental towards holistic health assessments in a single device.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

